Asymptotic-Preserving scheme for a bi-fluid Euler-Lorentz model

The present work is devoted to the simulation of a strongly magnetized plasma considered as a mixture of an ion fluid and an electron fluid. For the sake of simplicity, we assume that the model is isothermal and described by Euler equations coupled with a term representing the Lorentz force. Moreover we assume that both Euler systems are coupled through a quasi-neutrality constraint. The numerical method which is described in the present document is based on an Asymptotic-Preserving semi-discretization in time of a variant of this two-fluid Euler-Lorentz model with a small perturbation of the quasi-neutrality constraint. Firstly, we present the two-fluid model and the motivations for introducing a small perturbation into the quasi-neutrality equation, then we describe the time semi-discretization of the perturbed model and a fully-discrete finite volume scheme based on it. Finally, we present some numerical results which have been obtained with this method.

==> diffusion/cv_epsilon/error_epsilon.dat <==
   0.0000000000000010000000000   0.0000007717471662838093494   0.0000003356867316285725726   0.0000004338821986636679933   0.0000000000000000000000000   0.0000000000000000000000000   0.0000000000000000000000000
   0.0000000000000100000000000   0.0000007717471662838093494   0.0000003356867316285725726   0.0000004338821986636679933   0.0000000000000000000000000   0.0000000000000000000000000   0.0000000000000000000000000
   0.0000000000001000000000000   0.0000007717471662838093494   0.0000003356867316285725726   0.0000004338821986636679933   0.0000000000000000000000000   0.0000000000000000000000000   0.0000000000000000000000000
   0.0000000000010000000000000   0.0000007717471662838093494   0.0000003356867316219773094   0.0000004338821986616543313   0.0000000000000002220445902   0.0000000000000000092291876   0.0000000000000000363578049
   0.0000000000100000000000000   0.0000007717471662838093494   0.0000003356867315379550821   0.0000004338821985577224887   0.0000000000000013322675415   0.0000000000000002559793529   0.0000000000000004165810193
   0.0000000001000000000000000   0.0000007717471660617647444   0.0000003356867306757901560   0.0000004338821975299491217   0.0000000000000123234747588   0.0000000000000025525669010   0.0000000000000041621376542
   0.0000000010000000000000001   0.0000007717471647294971149   0.0000003356867220855414645   0.0000004338821872967168694   0.0000000000001222355469317   0.0000000000000255097682522   0.0000000000000416333373975
   0.0000000100000000000000002   0.0000007717471509627316095   0.0000003356866361737495755   0.0000004338820849652393669   0.0000000000012212452463657   0.0000000000002551078912225   0.0000000000004163701472149
   0.0000000999999999999999955   0.0000007717470134060988585   0.0000003356857781119230106   0.0000004338810616924884000   0.0000000000122122304190671   0.0000000000025510922771331   0.0000000000041637053310597
   0.0000009999999999999999547   0.0000007717456368405706257   0.0000003356772247545078731   0.0000004338708306160670735   0.0000000001221216380569003   0.0000000000255109002860699   0.0000000000416370317121985
   0.0000100000000000000008180   0.0000007717443291088699198   0.0000003355918430056962614   0.0000004337686846424998384   0.0000000012212159364798222   0.0000000002551090086724753   0.0000000004163703376130807
   0.0001000000000000000047922   0.0000007717366971027317391   0.0000003347877082529557417   0.0000004327637458181400691   0.0000000122121586986644521   0.0000000025510900960736501   0.0000000041637033930696640
   0.0010000000000000000208167   0.0000007717032571852300293   0.0000003302250181376074305   0.0000004244066604443742702   0.0000001221215852102878042   0.0000000255109009585273123   0.0000000416370337801044518
   0.0100000000000000002081670   0.0000011998099003207585156   0.0000004211708489011660398   0.0000005127903994158806761   0.0000012212157892642588712   0.0000002551090079686100318   0.0000004163703215865448671
   0.1000000000000000055511200   0.0000121549089904249285610   0.0000024983177597126935389   0.0000040666958044722259356   0.0000122121515728094617701   0.0000025510899198080812699   0.0000041637015979006774668
   1.0000000000000000000000000   0.0001220636597640822884614   0.0000253156576424217283989   0.0000415204603395680823391   0.0001221208950817125006225   0.0000255108835664684014690   0.0000416368569771996790605
  10.0000000000000000000000000   0.0012210990545671318585619   0.0002548497774000985311230   0.0004162366033090723546617   0.0012211562172406633264982   0.0002551075365353693783638   0.0004163550109330570116357
 100.0000000000000000000000000   0.0122094254206139840590590   0.0025507514160046742580923   0.0041629014081158597845866   0.0122094818569805484836930   0.0025510403633192115999129   0.0041630212029457706879310


==> diffusion/cv_epsilon/init.dat <==
//-------------------------------------//
// Initialization file for  APFEL code //
//-------------------------------------//

-----------------------
I - Physical parameters
-----------------------

- xmin    : 1.
- xmax    : 2.
- ymin    : 1.
- ymax    : 2.
- epsilon : 0.000000001



-----------------------
II - Initial conditions
-----------------------

Definition of B
---------------
-1- B = (sin(alpha),-cos(alpha),0)
-2- B = (sin(theta),-cos(theta),0) with theta = atan(y/x)
-3- B = (sin(alpha)*x-cos(alpha)*y,cos(alpha)*x-sin(alpha)*y,0)

your choice : 2

- value of alpha : 0.5


Definition of H
---------------
-1- H(x,y) = positive constant
-2- H(x,y) = (sin(x)*sin(y))^2 + 1

your choice : 2

- value of the constant : 1.


Definition of G
---------------
-1- G(x,y) = constant
-2- G(x,y) = 1 + (sin(x)*sin(y))^2
-3- G(x,y) = G'(x*cos(alpha)+y*sin(alpha)) with G'(X) = 1+X^2
-4- G(x,y) = G'(x*sin(alpha)-y*cos(alpha)) with G'(X) = 1+X^2

your choice : 1

- value of the constant : 1.



-------------------------------------------
III - Analytic expressions of the solutions
-------------------------------------------

Definition of p
---------------
-1- p = p0 + epsilon*p1
-2- p(x,y) = x^2+y^2
-3- p(x,y) = 1/(1+x^2+y^2)

your choice : 1


Definition of p0
----------------
-1- p0(x,y) = constant
-2- p0(x,y) = 1/(1+x^2+y^2)

your choice : 1

- value of the constant : 2.


Definition of p1
----------------
-1- p1(x,y) = constant
-2- p1(x,y) = 1 + (cos(x)*cos(y))^2

your choice : 1

- value of the constant : 1.



-------------------------
IV - Numerical parameters
-------------------------

- number of cells in x-direction : 100
- number of cells in y-direction : 100


==> diffusion/epsilon_10m2/init.dat <==
//-------------------------------------//
// Initialization file for  APFEL code //
//-------------------------------------//

-----------------------
I - Physical parameters
-----------------------

- xmin    : 1.
- xmax    : 2.
- ymin    : 1.
- ymax    : 2.
- epsilon : 0.01



-----------------------
II - Initial conditions
-----------------------

Definition of B
---------------
-1- B = (sin(alpha),-cos(alpha),0)
-2- B = (sin(theta),-cos(theta),0) with theta = atan(y/x)
-3- B = (sin(alpha)*x-cos(alpha)*y,cos(alpha)*x-sin(alpha)*y,0)

your choice : 2

- value of alpha : 0.5


Definition of H
---------------
-1- H(x,y) = positive constant
-2- H(x,y) = (sin(x)*sin(y))^2 + 1

your choice : 2

- value of the constant : 1.


Definition of G
---------------
-1- G(x,y) = constant
-2- G(x,y) = 1 + (sin(x)*sin(y))^2
-3- G(x,y) = G'(x*cos(alpha)+y*sin(alpha)) with G'(X) = 1+X^2
-4- G(x,y) = G'(x*sin(alpha)-y*cos(alpha)) with G'(X) = 1+X^2

your choice : 1

- value of the constant : 1.



-------------------------------------------
III - Analytic expressions of the solutions
-------------------------------------------

Definition of p
---------------
-1- p = p0 + epsilon*p1
-2- p(x,y) = x^2+y^2
-3- p(x,y) = 1/(1+x^2+y^2)

your choice : 1


Definition of p0
----------------
-1- p0(x,y) = constant
-2- p0(x,y) = 1/(1+x^2+y^2)

your choice : 1

- value of the constant : 2.


Definition of p1
----------------
-1- p1(x,y) = constant
-2- p1(x,y) = 1 + (cos(x)*cos(y))^2

your choice : 1

- value of the constant : 1.



-------------------------
IV - Numerical parameters
-------------------------

- number of cells in x-direction : 50
- number of cells in y-direction : 50


==> diffusion/epsilon_10m9/init.dat <==
//-------------------------------------//
// Initialization file for  APFEL code //
//-------------------------------------//

-----------------------
I - Physical parameters
-----------------------

- xmin    : 1.
- xmax    : 2.
- ymin    : 1.
- ymax    : 2.
- epsilon : 0.000000001



-----------------------
II - Initial conditions
-----------------------

Definition of B
---------------
-1- B = (sin(alpha),-cos(alpha),0)
-2- B = (sin(theta),-cos(theta),0) with theta = atan(y/x)
-3- B = (sin(alpha)*x-cos(alpha)*y,cos(alpha)*x-sin(alpha)*y,0)

your choice : 2

- value of alpha : 0.5


Definition of H
---------------
-1- H(x,y) = positive constant
-2- H(x,y) = (sin(x)*sin(y))^2 + 1

your choice : 2

- value of the constant : 1.


Definition of G
---------------
-1- G(x,y) = constant
-2- G(x,y) = 1 + (sin(x)*sin(y))^2
-3- G(x,y) = G'(x*cos(alpha)+y*sin(alpha)) with G'(X) = 1+X^2
-4- G(x,y) = G'(x*sin(alpha)-y*cos(alpha)) with G'(X) = 1+X^2

your choice : 1

- value of the constant : 1.



-------------------------------------------
III - Analytic expressions of the solutions
-------------------------------------------

Definition of p
---------------
-1- p = p0 + epsilon*p1
-2- p(x,y) = x^2+y^2
-3- p(x,y) = 1/(1+x^2+y^2)

your choice : 1


Definition of p0
----------------
-1- p0(x,y) = constant
-2- p0(x,y) = 1/(1+x^2+y^2)

your choice : 1

- value of the constant : 2.


Definition of p1
----------------
-1- p1(x,y) = constant
-2- p1(x,y) = 1 + (cos(x)*cos(y))^2

your choice : 1

- value of the constant : 1.



-------------------------
IV - Numerical parameters
-------------------------

- number of cells in x-direction : 50
- number of cells in y-direction : 50

